Evaluating Pre-Trained Models for Multi-Language Vulnerability Patching

Software vulnerabilities pose critical security risks, demanding prompt and effective mitigation strategies. While advancements in Automated Program Repair (APR) have primarily targeted general software bugs, the domain of vulnerability patching, which is a security-critical subset of APR, remains underexplored. This paper investigates the potential of pre-trained language models, CodeBERT and CodeT5, for automated vulnerability patching across diverse datasets and five programming languages. We evaluate these models on their accuracy, computational efficiency, and how the length of vulnerable code patches impacts performance. Our findings reveal promising accuracy levels, particularly for CodeT5 on datasets with complex vulnerability patterns, while CodeBERT demonstrates strengths in handling fragmented or context-limited datasets. CodeT5 further showcases superior efficiency, making it well-suited for large-scale applications. However, both models face challenges in maintaining performance as patch length increases, highlighting the complexity of addressing extended in program repair specifically aimed at fixing vulnerabilities. This study benchmarks model performance, highlights key limitations, and offers insights to improve automated vulnerability patching for practical security applications.

==> data/statistics1.csv <==
dataset,totalRowsInitial,impactedTokenization,impactedComments,impactedNormalization,totalRowsRemaining,testInstances
Go,1472,551,357,0,921,138
PHP,6696,335,4923,1,6360,954
BigVul,10900,3756,0,0,7144,1072
MegaVul_Java,2433,62,0,75,2296,344
MegaVul_C_2024,17975,3147,0,302,14526,2179
MegaVul_C_2023 ,17975,3147,0,302,14526,2179
SVEN,803,104,0,4,695,104.3
CodeXGlue_Medium_Java,65455,0,0,0,65455,9818.3
CodeXGlue_Small_Java ,58350,0,0,0,58350,8753


==> data/summary_RQ1_RQ2__1_.csv <==
Model,Dataset,CodeBLEU,trainTime,testTime,totalTime,AvgInferenceTime,testInstances
CodeBERT,Go,0.76409358,1308.211,339.45,1647.661,2.442086331,139
CodeBERT,BigVul,0.625392906,10123.721,3043.843,13167.564,2.839405784,1072
CodeBERT,MegaVul_C_2024,0.839544128,20247.623,4422.296,24669.919,2.029507113,2179
CodeBERT,MegaVul_C_2023,0.839612819,20323.176,4429.201,24752.377,2.032675998,2179
CodeBERT,MegaVul_Java,0.273569053,3247.235,654.723,3901.958,1.903264535,344
CodeBERT,PHP,0.735140199,8747.032,1405.674,10152.706,1.47345283,954
CodeBERT,SVEN,0.212708733,999.601,178.963,1178.564,1.720798077,104
CodeBERT,CodeXGlue_Medium_Java,0.867446987,89693.675,15252.756,104946.431,1.553550214,9818
CodeBERT,CodeXGlue_Small_Java,0.776263965,78671.324,4518.48,83189.804,0.516220724,8753
CodeT5,Go,0.649903524,2353.508,173.429,2526.937,1.247690647,139
CodeT5,BigVul,0.814788922,18131.706,1310.126,19441.832,1.222132463,1072
CodeT5,MegaVul_C_2024,0.85492269,36976.005,3322.019,40298.024,1.524561267,2179
CodeT5,MegaVul_C_2023,0.854883959,37135.945,2653.073,39789.018,1.217564479,2179
CodeT5,MegaVul_Java,0.831977525,5830.893,488.187,6319.08,1.419148256,344
CodeT5,PHP,0.692412555,16118.246,1219.889,17338.135,1.278709644,954
CodeT5,SVEN,0.829734324,1777.1,159.634,1936.734,1.534942308,104
CodeT5,CodeXGlue_Medium_Java,0.866683259,165263.176,3707.061,168970.237,0.37757802,9818
CodeT5,CodeXGlue_Small_Java,0.763922383,146070.758,1658.602,147729.36,0.189489546,8753

